No Free Lunch for Quantum Machine Learning

The ultimate limits for the quantum machine learning of quantum data are investigated by obtaining a generalisation of the celebrated No Free Lunch (NFL) theorem. We find a lower bound on the quantum risk (the probability that a trained hypothesis is incorrect when presented with a random input) of a quantum learning algorithm trained via pairs of input and output states when averaged over training pairs and unitaries. The bound is illustrated using a recently introduced QNN architecture.

==> 2_2_network_nflC.txt <==
n,nflC
1,0.5625
2,0.375
3,0.1875
4,0



==> 2_2_network_nflCinv.txt <==
n,nflCinv
1,0.5
2,0.25
3,0
4,0



==> 2_2_network_nflQ.txt <==
n,nflQ
1,0.7
2,0.55
3,0.3
4,0



==> 2_2_network_raw.txt <==
n,numeric
1,0.7175401822475377
2,0.5797978237034822
3,0.34204528491678254
4,0.0071021831838704716


